Synopsis: Secure and private trend inference from encrypted semantic embeddings

WhatsApp and many other commonly used communication platforms guarantee end-to-end encryption (E2EE), which requires that service providers lack the cryptographic keys to read communications on their own platforms. WhatsApp's privacy-preserving design makes it difficult to study important phenomena like the spread of misinformation or political messaging, as users have a clear expectation and desire for privacy and little incentive to forfeit that privacy in the process of handing over raw data to researchers, journalists, or other parties. We introduce Synopsis, a secure architecture for analyzing messaging trends in consensually-donated E2EE messages using message embeddings. Since the goal of this system is investigative journalism workflows, Synopsis must facilitate both exploratory and targeted analyses -- a challenge for systems using differential privacy (DP), and, for different reasons, a challenge for private computation approaches based on cryptography. To meet these challenges, we combine techniques from the local and central DP models and wrap the system in malicious-secure multi-party computation to ensure the DP query architecture is the only way to access messages, preventing any party from directly viewing stored message embeddings. Evaluations on a dataset of Hindi-language WhatsApp messages (34,024 messages represented as 500-dimensional embeddings) demonstrate the efficiency and accuracy of our approach. Queries on this data run in about 30 seconds, and the accuracy of the fine-grained interface exceeds 94% on benchmark tasks.

==> plotdata/cc_ten_trials.dat <==
day	row_mean	row_std
2023-06-19	0.4415584416	0.2950082258
2023-06-20	0.3246753247	0.2518275251
2023-06-23	0.3506493506	0.2748832531
2023-06-24	0.4545454545	0.2571297386
2023-06-25	0.4805194805	0.2301304565
2023-06-26	0.4545454545	0.2180890341
2023-06-27	0.4415584416	0.2149733163
2023-06-28	0.4545454545	0.2711767924
2023-06-29	0.4545454545	0.2498101826
2023-07-01	0.4675324675	0.2797488211
2023-07-02	0.4025974026	0.2972863154
2023-07-03	0.3896103896	0.2730363122
2023-07-04	0.3766233766	0.318115551
2023-07-05	0.8441558442	0.566388636
2023-07-06	1.987012987	1.088742437
2023-07-07	2.506493506	1.316885678
2023-07-08	3.168831169	1.581218832
2023-07-09	3.675324675	1.790607228
2023-07-10	5.246753247	2.502014705
2023-07-11	6.038961039	2.888201904
2023-07-12	6.415584416	3.115259317
2023-07-13	5.948051948	2.95875966
2023-07-14	8.844155844	4.479371206
2023-07-15	8.675324675	4.26535898
2023-07-16	10.20779221	5.159555732
2023-07-17	9.181818182	4.591308603
2023-07-18	9.090909091	4.603085489
2023-07-19	8.61038961	4.422950312
2023-07-20	9.12987013	4.514439643
2023-07-21	6.051948052	2.832538689
2023-07-22	5.636363636	2.761626552
2023-07-23	6.103896104	2.882414797
2023-07-24	9.155844156	4.714267826
2023-07-25	9.285714286	4.705422601
2023-07-26	10.07792208	5.123833371
2023-07-27	9.428571429	4.917878481
2023-07-28	9.701298701	4.973941202
2023-07-29	9.753246753	5.002074119
2023-07-30	7.844155844	4.083295327
2023-07-31	4.844155844	2.346951242
2023-08-01	4.350649351	2.111338448
2023-08-02	4.428571429	2.132877193
2023-08-03	4.883116883	2.479465337
2023-08-04	4.792207792	2.375949092
2023-08-05	4.87012987	2.440729343
2023-08-06	4.428571429	2.450247044
2023-08-07	4.311688312	2.321008499
2023-08-08	4.025974026	2.162951826
2023-08-09	8.363636364	4.248043809
2023-08-10	9.753246753	4.872432356
2023-08-11	11.41558442	5.748099483
2023-08-12	12.44155844	6.126815219
2023-08-13	12.48051948	6.099749904
2023-08-14	12.85714286	6.311340913
2023-08-15	13.58441558	6.714273154
2023-08-16	8.844155844	4.507859369
2023-08-17	7.584415584	3.752280467
2023-08-18	6.571428571	3.226743535
2023-08-19	9	4.754843249
2023-08-20	12.07792208	6.382770069
2023-08-21	11.87012987	6.325861912
2023-08-22	12.01298701	6.441820271
2023-08-23	12.37662338	6.351565546
2023-08-24	13.50649351	6.872915744
2023-08-25	16.51948052	8.437321614
2023-08-26	14.07792208	7.045930321
2023-08-27	13.81818182	7.014718401
2023-08-28	18.02597403	9.09704802
2023-08-29	17.96103896	8.987332026
2023-08-30	17.28571429	8.92828571
2023-08-31	16.14285714	8.296902433
2023-09-01	13.81818182	6.71665913
2023-09-02	13.72727273	6.543263909
2023-09-03	12.11688312	5.573532131
2023-09-04	9.012987013	4.117231334
2023-09-05	8.688311688	3.916009755
2023-09-06	9.233766234	4.024172198
2023-09-07	8.428571429	3.792385692
2023-09-08	8.116883117	4.217121292
2023-09-09	7.519480519	4.049449779
2023-09-10	6.61038961	3.455033654
2023-09-11	6.519480519	3.547333121
2023-09-12	6.857142857	3.603234993
2023-09-13	7.519480519	3.900084547
2023-09-14	8.831168831	4.462508501
2023-09-15	9.116883117	4.347954195
2023-09-16	10.66233766	5.414291789
2023-09-17	11.46753247	5.777600824
2023-09-18	12.33766234	5.912871632
2023-09-19	13.74025974	6.713820979
2023-09-20	14.49350649	7.150739452
2023-09-21	16.53246753	8.231143832
2023-09-22	16.75324675	8.481145937
2023-09-23	16.53246753	8.120175955
2023-09-24	16.61038961	8.176869252
2023-09-25	15.2987013	7.643119196
2023-09-26	14.20779221	7.267577026
2023-09-27	13.53246753	6.706154488
2023-09-28	12.48051948	6.2905155
2023-09-29	13.50649351	7.01822796
2023-09-30	13.27272727	6.964115428
2023-10-01	13.79220779	7.383822169
2023-10-02	18.36363636	9.372989187
2023-10-03	18.53246753	9.139628267
2023-10-04	18.27272727	9.234414648
2023-10-05	17.61038961	8.851714069
2023-10-06	16.84415584	8.02372515
2023-10-07	17.80519481	8.622203018
2023-10-08	18.46753247	8.783753537
2023-10-09	14.90909091	7.252988055
2023-10-10	15.49350649	7.926228421
2023-10-11	15.8961039	7.990739285
2023-10-12	16.45454545	8.193806925
2023-10-13	16.75324675	8.613337138
2023-10-14	18.41558442	9.266304298
2023-10-15	19.81818182	9.82860369
2023-10-16	20.2987013	9.86597657
2023-10-17	21.83116883	10.48133214
2023-10-18	22.16883117	10.57016809
2023-10-19	21.81818182	10.45603764
2023-10-20	20.5974026	9.871684772
2023-10-21	19.33766234	9.451030458
2023-10-22	17.50649351	8.537457277
2023-10-23	16.98701299	8.30572026
2023-10-24	15.22077922	7.540703066
2023-10-25	14.54545455	7.251080959
2023-10-26	15.25974026	7.570526332
2023-10-27	17.41558442	8.878159929
2023-10-28	16.32467532	8.204729825
2023-10-29	19.58441558	9.878004378
2023-10-30	20.7012987	10.32342556
2023-10-31	21.48051948	10.68390024
2023-11-01	21.50649351	10.59323193
2023-11-02	20.1038961	10.03465071
2023-11-03	18.4025974	9.101329834
2023-11-04	18.77922078	8.880857159
2023-11-05	16.42857143	7.952549445
2023-11-06	16.85714286	8.293771273
2023-11-07	16.79220779	8.516569823
2023-11-08	16.54545455	8.617154695
2023-11-09	17.20779221	8.77937447
2023-11-10	16.1038961	8.031036944
2023-11-11	15.97402597	8.169089253
2023-11-12	15.45454545	7.886207914
2023-11-13	14.11688312	7.427526945
2023-11-14	15.44155844	7.828034522
2023-11-15	17.93506494	9.143336764
2023-11-16	17.2987013	8.870424592
2023-11-17	18.12987013	9.132594595
2023-11-18	18.75324675	9.586263152
2023-11-19	18.02597403	9.084598923
2023-11-20	18.18181818	9.01227588
2023-11-21	16.4025974	8.240318586
2023-11-22	25.02597403	12.20781984
2023-11-23	26.31168831	12.84051135
2023-11-24	26.98701299	13.28347342
2023-11-25	26.02597403	12.96918257
2023-11-26	26.57142857	13.70210498
2023-11-27	26.45454545	13.61432976
2023-11-28	26.76623377	13.71121079
2023-11-29	16.72727273	8.876697004
2023-11-30	18.24675325	9.698247056
2023-12-01	20.37662338	10.53156273
2023-12-02	22.57142857	11.42629848
2023-12-03	22.98701299	11.48192975
2023-12-04	22.41558442	11.29474479
2023-12-05	22.46753247	11.42923552
2023-12-06	23.01298701	11.29556607
2023-12-07	21.09090909	10.22715523
2023-12-08	18.15584416	9.266704727
2023-12-09	16.03896104	8.285958552
2023-12-10	14.77922078	7.632165999
2023-12-11	15.61038961	8.045116499
2023-12-12	17.02597403	8.587607713
2023-12-13	17.67532468	9.275237028
2023-12-14	18.09090909	9.368417462
2023-12-15	19.50649351	9.786280889
2023-12-16	21.09090909	10.5022787
2023-12-17	21.92207792	10.97346498
2023-12-18	22.22077922	10.92296582
2023-12-19	20.51948052	10.05334062
2023-12-20	20.32467532	9.750142173
2023-12-21	21.32467532	10.54737363
2023-12-22	22.36363636	11.25672154
2023-12-23	22.66233766	11.16834792
2023-12-24	23.96103896	11.68226395
2023-12-25	24.50649351	12.00979249
2023-12-26	25.57142857	12.76256702
2023-12-27	26.12987013	13.19462624
2023-12-28	28.66233766	13.99155228
2023-12-29	31.12987013	14.81731106
2023-12-30	31.46753247	15.00736874
2023-12-31	32.4025974	15.58182879
2024-01-01	33.77922078	16.4994365
2024-01-02	33.49350649	16.15387093
2024-01-03	32.94805195	15.60330025
2024-01-04	29.94805195	14.67726685
2024-01-05	28.11688312	14.25409724
2024-01-06	29.31168831	15.56586558
2024-01-07	28.64935065	15.23219952
2024-01-08	29.57142857	15.55145866
2024-01-09	30.84415584	15.93545126
2024-01-10	32.81818182	17.15855244
2024-01-11	34.49350649	17.98064963
2024-01-12	39.05194805	20.29451727
2024-01-13	38.36363636	18.90297104
2024-01-14	37.32467532	17.94364409
2024-01-15	37.77922078	17.68654758
2024-01-16	38.16883117	18.29583914
2024-01-17	37.48051948	17.54086379
2024-01-18	37.35064935	16.83471584
2024-01-19	40.80519481	18.45792213
2024-01-20	42.84415584	20.14690523
2024-01-21	41.41558442	20.04951705
2024-01-22	39.58441558	19.25596113
2024-01-23	38.58441558	18.33308136
2024-01-24	38	18.24142363
2024-01-25	35.79220779	17.77559182
2024-01-26	26.33766234	12.84909889
2024-01-27	22.06493506	10.48001254
2024-01-28	26.83116883	12.71856315
2024-01-29	26.98701299	13.14969536
2024-01-30	26.24675325	13.22210592
2024-01-31	25.33766234	13.28484465
2024-02-01	26.93506494	13.97245682
2024-02-02	27.45454545	14.33650946
2024-02-03	28.33766234	15.03258955
2024-02-04	28.71428571	15.06596503
2024-02-05	29.37662338	15.4882531
2024-02-06	31.46753247	16.42445922
2024-02-07	38.07792208	19.5870507
2024-02-08	39.97402597	20.41915305
2024-02-09	41.38961039	21.06532739
2024-02-10	41.50649351	21.19477336
2024-02-11	37.7012987	19.26116326
2024-02-12	37.24675325	18.83263765
2024-02-13	35.4025974	17.84252058
2024-02-14	29.14285714	14.62480674
2024-02-15	25.11688312	12.64526988
2024-02-16	22.81818182	11.39981625
2024-02-17	22.46753247	11.40486029
2024-02-18	22.61038961	11.09548554
2024-02-19	22.28571429	11.16581052
2024-02-20	21.93506494	11.2180883

==> plotdata/fc_ten_trials.dat <==
day	row_mean	row_std
2023-06-14	-0.4156133869	1.280420062
2023-06-15	-0.192996573	1.660169779
2023-06-17	-0.58769192	1.275701374
2023-06-19	-0.9144002407	2.805367171
2023-06-20	-1.2366772	3.609636844
2023-06-23	-0.2856238511	2.336815204
2023-06-24	0.00368473687	1.788540657
2023-06-25	0.3669648224	2.05900528
2023-06-26	1.054552645	4.065205095
2023-06-27	0.05781002715	2.944680529
2023-06-28	-0.02781501992	2.846663502
2023-06-29	0.2201823232	1.89482766
2023-07-01	-0.09931223811	1.817736766
2023-07-02	0.2112279545	1.028057674
2023-07-03	-0.02901256516	1.084767458
2023-07-04	1.350582716	2.807393923
2023-07-05	-0.1360282863	1.664912606
2023-07-06	0.04565195698	1.482493772
2023-07-07	1.255474661	2.138995178
2023-07-08	0.08108213241	1.89302964
2023-07-09	0.02884345962	1.903132474
2023-07-10	-0.3293171467	2.721441266
2023-07-11	-0.1377147872	1.253474556
2023-07-12	-0.4142469524	2.648662521
2023-07-13	-0.8970686055	2.504424642
2023-07-14	-1.237908161	2.025136567
2023-07-15	-0.9049943215	3.39227848
2023-07-16	-0.2168084029	3.305655171
2023-07-17	0.2007711897	2.013200528
2023-07-18	0.6104801087	1.692985983
2023-07-19	0.2301196948	1.392788045
2023-07-20	0.7880703187	1.636947798
2023-07-21	0.3924315536	1.911265974
2023-07-22	0.9080931794	2.250169265
2023-07-23	-0.02050398398	2.961427204
2023-07-24	0.7663886909	1.582131599
2023-07-25	-0.9296861506	2.376460221
2023-07-26	1.857214459	2.299299193
2023-07-27	0.6529458472	2.607292368
2023-07-28	-0.1660904975	3.276297004
2023-07-29	-0.7374773816	2.431488621
2023-07-30	0.6847881028	2.076109029
2023-07-31	-0.5594903662	2.866274678
2023-08-01	0.1989205414	2.446430596
2023-08-02	2.003669756	2.913837739
2023-08-03	0.04941213195	2.392565946
2023-08-04	0.2776263873	1.377201141
2023-08-05	-0.08381673959	2.530127857
2023-08-06	-0.2455236692	1.590985218
2023-08-07	1.170766516	2.460875144
2023-08-08	-0.9778900442	2.38582811
2023-08-09	0.711044692	1.980883417
2023-08-10	0.4259166885	2.539913454
2023-08-11	-0.1557251006	1.282671698
2023-08-12	0.5911435326	2.026199978
2023-08-13	-1.325120647	2.067313449
2023-08-14	-0.01800104421	1.597954884
2023-08-15	-0.2515258115	2.489152318
2023-08-16	0.2740097148	1.920741413
2023-08-17	0.3704047977	2.043789514
2023-08-18	0.009532204723	2.027484451
2023-08-19	0.2992979763	2.102092204
2023-08-20	-0.6536719805	1.223560773
2023-08-21	0.862272732	3.562006279
2023-08-22	-0.2942524573	1.308153597
2023-08-23	0.5542339219	2.387280753
2023-08-24	-0.1710396095	2.766408345
2023-08-25	0.3932288829	2.854337552
2023-08-26	-0.474220477	2.034271237
2023-08-27	1.974290169	2.784693452
2023-08-28	-0.3833430285	1.616211045
2023-08-29	0.3799330269	1.430809125
2023-08-30	0.9030069308	1.649039742
2023-08-31	0.1728461077	1.334644844
2023-09-01	0.3173954488	1.520388221
2023-09-02	0.6609336039	1.016362199
2023-09-03	0.8310815871	2.595295978
2023-09-04	-0.5209356914	2.898918859
2023-09-05	0.1365469797	2.377534741
2023-09-06	2.021726612	1.483871447
2023-09-07	0.790129842	2.793889909
2023-09-08	-0.3154846374	3.957869485
2023-09-09	-0.5351404919	1.427017114
2023-09-10	0.6272290198	2.009127327
2023-09-11	0.5668270505	2.336114339
2023-09-12	-0.3727674637	1.538155867
2023-09-13	-0.2576574526	2.81886166
2023-09-14	0.09863379265	3.177980023
2023-09-15	-0.1906005345	1.407767709
2023-09-16	-0.2378466578	1.850221493
2023-09-17	-1.178433638	2.44010962
2023-09-18	1.769328272	2.612175479
2023-09-19	-0.5967588328	1.332761062
2023-09-20	-0.02879900862	2.655226208
2023-09-21	0.316444435	1.378543857
2023-09-22	-0.04270799734	1.658401396
2023-09-23	0.479841129	2.21787989
2023-09-24	0.1274133247	1.48477779
2023-09-25	0.0005359701726	1.075868975
2023-09-26	-0.3971778692	1.472880441
2023-09-27	0.3200573801	1.928395232
2023-09-28	0.07179156548	2.999583265
2023-09-29	-0.1336410425	2.064371648
2023-09-30	0.4820927208	1.431767839
2023-10-01	0.476826409	1.246490344
2023-10-02	0.4311068037	1.855984649
2023-10-03	0.1143324391	1.527124071
2023-10-04	0.298340134	1.742484078
2023-10-05	0.568715982	1.385116308
2023-10-06	0.5791092144	1.276821529
2023-10-07	-0.1439868511	1.958406288
2023-10-08	0.4728812441	2.029811433
2023-10-09	-0.3807952245	1.299883668
2023-10-10	0.4133383082	1.945036155
2023-10-11	0.1248716511	1.272265068
2023-10-12	1.041860453	3.584813074
2023-10-13	1.51462919	2.483570632
2023-10-14	-0.5546613277	3.223523337
2023-10-15	1.491715766	3.97673075
2023-10-16	-0.1859395773	2.468949705
2023-10-17	0.3162081058	1.714628989
2023-10-18	0.4610126187	1.963549071
2023-10-19	-0.03964652909	1.113906009
2023-10-20	0.2538087215	2.015950874
2023-10-21	0.07964079997	2.530912164
2023-10-22	-0.02491157596	2.708915456
2023-10-23	0.9276394412	2.420959148
2023-10-24	-0.9727015988	3.000650398
2023-10-25	-0.2449657673	2.363989871
2023-10-26	0.7868306125	2.810870115
2023-10-27	0.6055874171	3.358273523
2023-10-28	0.3291481986	1.780268847
2023-10-29	-0.3292707777	1.7590649
2023-10-30	0.121229641	1.469389039
2023-10-31	0.8681205251	3.100675722
2023-11-01	0.8533081918	2.484600649
2023-11-02	-1.185006831	2.628896079
2023-11-03	0.4126262023	1.031273021
2023-11-04	-0.2702013142	1.214116739
2023-11-05	2.295679459	1.454168621
2023-11-06	-0.1334884047	1.969842059
2023-11-07	0.222543649	1.984297595
2023-11-08	0.2604722075	2.618938133
2023-11-09	0.06659297881	1.545830485
2023-11-10	-0.08708928077	2.169855233
2023-11-11	0.7169293982	3.074747827
2023-11-12	0.3339794962	1.959182419
2023-11-13	-0.2439807324	2.690438288
2023-11-14	-0.1231107796	2.114871703
2023-11-15	0.1370687919	1.767031176
2023-11-16	0.2461677506	1.448846005
2023-11-17	-0.06002809158	1.776746332
2023-11-18	1.717216493	2.094616519
2023-11-19	0.6542526049	3.134546725
2023-11-20	0.5853661972	3.15530796
2023-11-21	1.90866108	2.207967299
2023-11-22	1.274053137	1.484727128
2023-11-23	0.9987238508	2.382624088
2023-11-24	0.8211114856	2.661103596
2023-11-25	0.8598762219	3.020135888
2023-11-26	0.330987068	1.339425334
2023-11-27	0.4950545677	2.362266808
2023-11-28	-1.063837672	2.227664247
2023-11-29	0.3266352222	1.88583172
2023-11-30	-0.2433594754	1.900186112
2023-12-01	0.1737661515	1.44423203
2023-12-02	1.927362945	1.540382767
2023-12-03	0.6727599875	1.630099245
2023-12-04	8.391810216	2.872819814
2023-12-05	-1.184356675	2.892305148
2023-12-06	0.2511488443	2.161145689
2023-12-07	0.8298045151	1.354029941
2023-12-08	0.09260769938	1.691095775
2023-12-09	-0.04958009685	2.254739873
2023-12-10	0.2474985673	0.8826640119
2023-12-11	0.8063263211	2.206973118
2023-12-12	0.6858425167	1.630479949
2023-12-13	-1.117842536	2.689469562
2023-12-14	1.319211982	1.616392335
2023-12-15	1.367727287	2.075409909
2023-12-16	0.224564599	1.773475298
2023-12-17	-0.2109140819	1.373244041
2023-12-18	0.04166101758	3.647025554
2023-12-19	1.248632561	2.755040388
2023-12-20	0.5065775649	1.710027511
2023-12-21	1.183642228	2.519925313
2023-12-22	-0.1852961846	1.404733198
2023-12-23	1.079824139	1.501676301
2023-12-24	1.815970151	4.565309749
2023-12-25	2.511213055	3.236247952
2023-12-26	0.2684535201	2.681351967
2023-12-27	0.6507191735	1.900281027
2023-12-28	0.2980409967	1.637367391
2023-12-29	0.1562208025	3.07894837
2023-12-30	0.8261525662	1.954100857
2023-12-31	2.270351246	1.891091179
2024-01-01	1.009209459	2.101832618
2024-01-02	1.341372526	1.967027153
2024-01-03	1.264432377	2.163098703
2024-01-04	-0.03888570219	1.854577404
2024-01-05	0.9902117318	1.993454061
2024-01-06	1.591812106	3.795503435
2024-01-07	0.4046044908	2.530416038
2024-01-08	1.311278204	1.391281648
2024-01-09	0.3505982897	2.203367153
2024-01-10	-0.1460608672	1.50620189
2024-01-11	0.2259387506	1.749824703
2024-01-12	1.146678852	3.624728318
2024-01-13	-0.004928985197	2.308419996
2024-01-14	1.295385152	1.746034347
2024-01-15	2.564479875	1.261272037
2024-01-16	2.705878129	2.601349272
2024-01-17	2.093525453	1.603695666
2024-01-18	3.766548536	2.82112755
2024-01-19	7.015164369	3.366458179
2024-01-20	10.56786193	3.048307218
2024-01-21	12.20493246	3.630363367
2024-01-22	19.03399934	5.43944426
2024-01-23	3.336552507	1.834894977
2024-01-24	-0.03398333538	1.648274836
2024-01-25	3.107635246	2.237402329
2024-01-26	0.3765077639	2.619447401
2024-01-27	0.9249466282	1.60313786
2024-01-28	-0.167437402	2.206874784
2024-01-29	2.440755433	2.380379111
2024-01-30	2.265195104	2.708875312
2024-01-31	1.730340004	1.845610718
2024-02-01	-0.1733517491	1.737872835
2024-02-02	0.3096549832	1.817084653
2024-02-03	-0.08314129672	1.403348437
2024-02-04	0.3960128936	2.526822905
2024-02-05	0.8121600788	1.419999472
2024-02-06	-0.2157110439	2.150325427
2024-02-07	0.3553480845	2.209261652
2024-02-08	1.031450142	1.281650374
2024-02-09	0.6277078199	2.80994605
2024-02-10	0.7435644702	2.783582803
2024-02-11	4.548448822	1.651129313
2024-02-12	0.7793361075	1.142787414
2024-02-13	0.3100227685	2.406106922
2024-02-14	1.840495525	1.932690851
2024-02-15	1.74844415	3.410080616
2024-02-16	-0.07526380311	1.541230405
2024-02-17	1.823141294	1.972757377
2024-02-18	1.65329781	1.744034037
2024-02-19	-0.3227274206	2.508087533
2024-02-20	-1.00054701	3.441937967

==> plotdata/plaintext_counts.dat <==
day	count
2023-06-14	0
2023-06-15	0
2023-06-17	0
2023-06-19	0
2023-06-20	0
2023-06-23	0
2023-06-24	0
2023-06-25	0
2023-06-26	0
2023-06-27	0
2023-06-28	0
2023-06-29	0
2023-07-01	0
2023-07-02	0
2023-07-03	0
2023-07-04	0
2023-07-05	0
2023-07-06	0
2023-07-07	0
2023-07-08	0
2023-07-09	0
2023-07-10	0
2023-07-11	0
2023-07-12	0
2023-07-13	0
2023-07-14	0
2023-07-15	0
2023-07-16	0
2023-07-17	0
2023-07-18	0
2023-07-19	0
2023-07-20	0
2023-07-21	0
2023-07-22	0
2023-07-23	0
2023-07-24	0
2023-07-25	0
2023-07-26	0
2023-07-27	1
2023-07-28	1
2023-07-29	0
2023-07-30	0
2023-07-31	0
2023-08-01	0
2023-08-02	0
2023-08-03	0
2023-08-04	0
2023-08-05	0
2023-08-06	0
2023-08-07	0
2023-08-08	0
2023-08-09	0
2023-08-10	0
2023-08-11	0
2023-08-12	0
2023-08-13	0
2023-08-14	0
2023-08-15	0
2023-08-16	0
2023-08-17	0
2023-08-18	0
2023-08-19	0
2023-08-20	0
2023-08-21	0
2023-08-22	0
2023-08-23	0
2023-08-24	0
2023-08-25	0
2023-08-26	0
2023-08-27	0
2023-08-28	0
2023-08-29	0
2023-08-30	0
2023-08-31	0
2023-09-01	0
2023-09-02	0
2023-09-03	0
2023-09-04	0
2023-09-05	0
2023-09-06	2
2023-09-07	0
2023-09-08	0
2023-09-09	0
2023-09-10	0
2023-09-11	0
2023-09-12	0
2023-09-13	0
2023-09-14	0
2023-09-15	0
2023-09-16	0
2023-09-17	0
2023-09-18	0
2023-09-19	0
2023-09-20	0
2023-09-21	0
2023-09-22	0
2023-09-23	0
2023-09-24	0
2023-09-25	0
2023-09-26	0
2023-09-27	0
2023-09-28	0
2023-09-29	0
2023-09-30	0
2023-10-01	1
2023-10-02	0
2023-10-03	0
2023-10-04	0
2023-10-05	1
2023-10-06	0
2023-10-07	0
2023-10-08	1
2023-10-09	0
2023-10-10	0
2023-10-11	0
2023-10-12	0
2023-10-13	2
2023-10-14	1
2023-10-15	0
2023-10-16	0
2023-10-17	0
2023-10-18	1
2023-10-19	0
2023-10-20	0
2023-10-21	0
2023-10-22	0
2023-10-23	0
2023-10-24	0
2023-10-25	0
2023-10-26	0
2023-10-27	0
2023-10-28	0
2023-10-29	0
2023-10-30	0
2023-10-31	0
2023-11-01	1
2023-11-02	0
2023-11-03	0
2023-11-04	0
2023-11-05	2
2023-11-06	0
2023-11-07	1
2023-11-08	0
2023-11-09	0
2023-11-10	0
2023-11-11	0
2023-11-12	0
2023-11-13	0
2023-11-14	0
2023-11-15	0
2023-11-16	0
2023-11-17	0
2023-11-18	0
2023-11-19	0
2023-11-20	0
2023-11-21	0
2023-11-22	1
2023-11-23	0
2023-11-24	0
2023-11-25	0
2023-11-26	0
2023-11-27	0
2023-11-28	0
2023-11-29	0
2023-11-30	0
2023-12-01	0
2023-12-02	1
2023-12-03	0
2023-12-04	9
2023-12-05	0
2023-12-06	1
2023-12-07	1
2023-12-08	0
2023-12-09	1
2023-12-10	0
2023-12-11	0
2023-12-12	0
2023-12-13	0
2023-12-14	1
2023-12-15	0
2023-12-16	0
2023-12-17	0
2023-12-18	0
2023-12-19	0
2023-12-20	0
2023-12-21	0
2023-12-22	1
2023-12-23	0
2023-12-24	1
2023-12-25	1
2023-12-26	0
2023-12-27	1
2023-12-28	0
2023-12-29	0
2023-12-30	0
2023-12-31	2
2024-01-01	0
2024-01-02	0
2024-01-03	1
2024-01-04	0
2024-01-05	0
2024-01-06	0
2024-01-07	1
2024-01-08	1
2024-01-09	0
2024-01-10	0
2024-01-11	0
2024-01-12	1
2024-01-13	0
2024-01-14	0
2024-01-15	2
2024-01-16	2
2024-01-17	2
2024-01-18	3
2024-01-19	8
2024-01-20	12
2024-01-21	13
2024-01-22	20
2024-01-23	4
2024-01-24	0
2024-01-25	3
2024-01-26	0
2024-01-27	1
2024-01-28	0
2024-01-29	1
2024-01-30	2
2024-01-31	1
2024-02-01	0
2024-02-02	0
2024-02-03	0
2024-02-04	0
2024-02-05	1
2024-02-06	0
2024-02-07	0
2024-02-08	1
2024-02-09	0
2024-02-10	0
2024-02-11	4
2024-02-12	1
2024-02-13	0
2024-02-14	2
2024-02-15	2
2024-02-16	0
2024-02-17	2
2024-02-18	0
2024-02-19	0
2024-02-20	0
2024-02-21	0
2024-02-22	0
2024-02-23	0	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
